Characterizing the Power Cost of Virtualization Environments

Virtualization is a key building block of next-generation mobile networks. It can be implemented through two main approaches: traditional virtual machines and lighter-weight containers. Our objective in this paper is to compare these approaches and study the power consumption they are associated with. To this end, we perform a large set of real-world measurements, using both synthetic workloads and real-world applications, and use them to model the relationship between the resource usage of the hosted application and the power consumption of both virtual machines and containers hosting it. We find that containers incur substantially lower power consumption than virtual machines, and that such consumption increases more slowly with the application load.

==> response.txt <==
= Reviewer 1 =

* The authors have not described the steps of generation of models (1),(2) and (3),(4) from the figures 4(b) and 7(a) respectively.

We thank the Reviewer for pointing this out. In our revised manuscript, we pointed out that our models are fitted through least-squares estimation.

= Reviewer 2 =

* Some references must be added in the introduction related to multi-access edge computing (MEC), container-based virtualization and virtual machine-based virtualization.

We thank the Reviewer for the suggestion, and added the appropriate references to our revised manuscript.

* The writing of the paper should be carefully checked.  For example, there are spaces between commas and words in these sentences

We followed the Reviewer's suggestion and carefully checked the grammar, spelling, and typesetting of the paper. As for formatting issues, the extra space after the number -- as well as the bars in section headings -- is an artifact of the draft Latex class provided by the publisher, and thus out of our control. Both issues will be sorted out upon preparation of the final, formatted version of the paper.
